Interactive Proofs as a Unified Framework for Evaluating and Leveraging Verifiable Proof Generation by LLM Agents

Recent advances in LLM-assisted theorem proving and program verification have attracted widespread attention. Beyond determining whether a proposition is true, LLM agents must produce evidence that can be independently checked by humans or formal verification tools. To evaluate the underlying, protocol-agnostic ability of LLM agents to construct verifiable proofs-rather than their proficiency with any particular proof language or verification tool, we introduce Merlin-Bench. Drawing on interactive proof systems from computational complexity theory, we cast an LLM agent as the prover: under a designated protocol, the agent interacts with a formal verifier to substantiate its claimed answer to a problem instance. We develop an automated framework for constructing test cases and use it to create 100 cases across 15 problem families, each formulated within this prover-verifier framework. Experiments with 10 frontier LLMs across multiple agent harnesses show that reliably producing verifiable proofs in accordance with specified protocols remains a substantial challenge. Our case studies further provide actionable insights into improving agents' ability to generate verifier-accepted proofs: tool use is essential for completing practical proof tasks; different forms of guidance, ranging from engineering instructions to problem-specific knowledge, substantially affect success rates on interactive-proof tasks; and proof-solving experience distilled from abstract tasks can transfer to concrete, real-world verification tasks.

==> prompts/publication/base_task.txt <==
# Begin the Current Task

You must solve a specific instance and submit the answer to the local verifier, Arthur.

- Task: `{{TASK_TITLE}}` (`{{TASK_ID}}`)
- Test point: `{{CASE_ID}}`
- Evaluation mode: one-shot session; it cannot be reset or retried
- Total wall-clock budget: `600 seconds (10 minutes)`

## Time Budget (Mandatory)

The countdown begins when the host starts `arthur serve` and loads this runtime, not when you
start a solver or make your first submission. The countdown will normally already have begun when
you see these instructions; reading the task, writing code, running solvers, checking answers, and
submitting all count against the same budget.

- Immediately run `python agent_client.py info` to confirm the connection and public total budget,
  and record elapsed time yourself from now on.
- Every solver and subprocess must have a finite timeout; do not let one attempt consume the whole budget.
- If there is no additional startup delay, the main solving phase should finish no later than about `500` seconds, leaving at least
  `100` seconds for independent checks, payload generation, and submission; finish proportionally earlier if time has elapsed.
- `agent_client.py --timeout` controls only the wait time for a single HTTP request; it cannot extend
  the global wall-clock budget above.
- Arthur's terminal response must be received before the deadline. Merely starting a submission before
  the deadline, or having a request reach the server, does not count as completion; Arthur's verification
  time also counts against the budget.
- Near the deadline, proactively terminate unfinished attempts and switch to validating and submitting
  an existing candidate; once the budget is exhausted, Arthur returns `TIMEOUT / BUDGET_EXCEEDED`.

## What You Need To Do

1. Read `TASK_SPECIFICATION.md` in full. It defines the problem, mathematical notation, interaction
   order, message fields, and acceptance conditions.
2. Read `instance.json` for this run's actual input and `protocol.json` to confirm the message types
   and ordering allowed for this run. Examples in `TASK_SPECIFICATION.md` explain the format only; they
   are not the answer to this instance.
3. Run `python agent_client.py info` to confirm that Arthur is reachable and that the initial
   `next_sequence` is `0`.
4. Write the solver, prover, payload, or helper scripts needed in the current directory, then compute
   the answer for the actual instance.
5. Submit every required message according to the specification:

   ```text
   python agent_client.py event --sequence N --kind KIND --payload-file payload.json
   ```

   Use `python agent_client.py event --help` to view all parameters. The `sequence` of each message
   must start at `0` and increase strictly. In a multi-round protocol, calculate the next message only
   from the challenge Arthur returned after the previous submission.
6. Continue until Arthur returns a terminal status. `ACCEPT` means the protocol passed; any other
   terminal status means this one-shot evaluation has ended. The final score is confirmed by the host's
   independent post-terminal audit.

## Files in the Current Directory

- `TASK_SPECIFICATION.md`: the authoritative description of the task and submission protocol;
- `instance.json`: the public input for this run;
- `protocol.json`: interaction messages accepted by Arthur;
- `agent_client.py`: a general client for querying Arthur and submitting messages; it does not contain
  the answer to the task;
- `schemas/` or schemas under the task path: use these to check JSON fields when needed;
- `.aipbench-connection.json`: a one-shot connection credential automatically read by the client. Do not
  print, repost, or include it in a report.

## Boundaries

The current workspace contains every file you are allowed to use. Do not read, search, or modify any
path outside this workspace, and do not look for reference solvers, generator source code, or the
evaluator's `private/` or `official/` files. Your only objective is to solve using the public inputs above
and complete the interaction through `agent_client.py`.

Start solving now; do not provide only a plan.


==> prompts/publication/construction.txt <==
Build the requested benchmark task and test cases in this repository. Follow
the assigned problem, tier, protocol, and number of cases. Implement a working
generator, verifier, and reference solution, and prepare the files that an
evaluated agent will receive. Each evaluation has a 600-second wall-clock
budget. Finish by producing documents and evidence for human review.

1. Find a suitable construction.
Read the relevant literature and look for special structure that gives you
an explicit solution method. Use it to design cases that can be solved within
the budget when the structure is understood, but remain challenging when it
is not disclosed. Explain why your construction works and cite the results
you use. Make the cases differ meaningfully in structure or parameters.

2. Specify what the evaluated agent must prove.
Define the public input, the required answer or proof, and exactly what the
verifier will check. State any promise on the input. For an interactive task,
specify every message, its format, its position in the exchange, and when the
verifier draws a fresh challenge. Prove the completeness and soundness
guarantees for the parameters you use. For a native verification task, specify
the submitted artifact and the checker that will validate it. Keep the public
interface consistent across cases in the same family.

3. Implement the task.
Write a generator that reproduces the same instance from the same seed.
Implement the verifier and a reference solution that produces accepted
evidence. If you relabel or transform an instance, preserve its mathematical
property and keep the reference solution consistent with the transformation.
Keep hidden witnesses, reference answers, generator metadata, and explanations
of the case-specific solution on the evaluator side. Make the evaluated
agent's public input self-contained.

4. Prepare the evaluated agent's instructions.
Write the task specification in English. Explain the problem, notation,
input format, message schemas, interaction order, submission commands,
resource limits, and acceptance conditions. Check that these instructions
agree with the implemented verifier. Include interface examples without
revealing answers to scored instances. Prepare the public instance, task
description, protocol, schemas, client, and any required public tool metadata.

5. Test the implementation.
Run the reference solution and confirm that the verifier accepts its proof.
Check that invalid proofs, malformed messages, and incorrect message ordering
are rejected. Test the conditions that determine acceptance, including
numerical bounds, certificate completeness, polynomial degrees, and artifact
policies where applicable. Check seed reproducibility and compare actual
behavior with the written specification. Use the independent transcript audit
to check accepted and rejected executions. Fix implementation errors before
you calibrate difficulty.

6. Check feasibility and difficulty.
Give GPT-5.6-Sol the public task, the structural explanation, and the reference
solution, and check whether it can complete the proof within the budget.
Then test a less capable comparison model using only the ordinary public
task and evaluation instructions. Do not give that model the structural
explanation or reference solution. Save the model and reasoning settings,
instance, prompts, elapsed time, transcript, and outcome for each check.
Revise unsuitable constructions or parameters and repeat the relevant checks.
Keep the calibration history separate from the final evaluation records.

7. Produce a package that a human can review.
Write an English review document covering each case. Explain the construction
and its mathematical guarantees, describe the generator and reference
solution, and show how the verifier checks the submitted evidence. Include
the exact parameters and resource limits. Summarize the implementation tests
and the feasibility and difficulty checks, and link to their saved inputs,
prompts, outputs, and execution traces. Clearly identify unresolved issues.
Organize the document so that a reviewer can check the mathematics, reproduce
the tests, and inspect the supporting evidence without reconstructing your
conversation. Deliver this document together with the code and public task
files for human review before the cases are included in the benchmark.


==> prompts/publication/engineer.txt <==
Engineering correctness is part of the score. Arthur accepting a mathematical
answer does not rescue a time, workspace, process, resource, or interaction
violation. Follow the procedure below. If task-specific instructions conflict
with it, obey the stricter safety or time limit.

1. Plan within the hard deadline.
Arthur's clock starts before your turn. The complete turn, final Arthur event,
status confirmation, helper shutdown, and return must finish within 600
seconds. Reserve at least 90 seconds for the final request and verification,
while respecting any larger reserve in the task instructions. Use these
latest checkpoints; finish earlier when the remaining budget requires it:
- 30 seconds: read the essential prompt, specification, instance, protocol,
  and schemas.
- 60 seconds: write a minimal runbook and one small submission controller.
- 90 seconds: send the first legal event if the state machine permits it.
- 420 seconds: stop broad exploration and abandon routes without concrete
  verifier-ready progress.
- 480 seconds: commit to the best viable method and prepare the required proof.
- 520 seconds: enter the final-payload or remaining-proof-round phase.
- 540 seconds: start no new exploration, solver design, or large computation.
- 570 seconds: send the last event, query status, stop helpers, and save state.
- 590 seconds: return, leaving ten seconds as an emergency margin.
Use 570--590 seconds only for confirmation and return, not proof search.
Check elapsed wall time before each helper call and Arthur POST. Skip optional
refinements that threaten the final reserve. Never launch work that cannot
finish or be stopped within the remaining time. At 600 seconds the host may
interrupt the turn; overrunning is a strict failure even after an acceptance.

2. Respect execution boundaries.
Work only in the generated workspace: do not read or write the parent
repository, `..`, or an outside absolute path. Do not create, delegate to,
or contact another agent. Use only one foreground helper process at a time;
no Start-Process, background jobs, daemons, process pools, concurrent solver
workers, or parallel shell pipelines. Computation and submission must be
strictly sequential. Configure at most four CPU threads and keep aggregate
helper memory below 4 GiB; do not construct unbounded tables. Stop every helper
before returning. Do not edit AGENT_PROMPT.md, .aipbench-connection.json, the
task specification, instance, protocol, or schemas. Never expose the session
token. Do not invent event kinds, payload fields, sequence numbers, artifact
references, proof syntax, or response schemas.

3. Read the contract and record a minimal runbook.
Confirm the current directory and list only this workspace. Read
AGENT_PROMPT.md, TASK_SPECIFICATION.md, instance.json, protocol.json, and the
copied schemas. Do not recursively inspect unrelated files. Run
`python agent_client.py --timeout 600 info` once and record the public
lifecycle, next_sequence, allowed events, payload schemas, maximum events,
and terminal conditions. Create engineer_runbook.json with the hard deadline,
final-event deadline, exact event schedule, current phase, remaining rounds,
raw-response paths, and cleanup checklist. Prefer one short controller and
at most one sequential helper; do not build a general framework.

4. Use a single durable submission controller.
Create submit_controller.py as the only sender of Arthur events. Before each
event it must query public status and refuse to send if the session is
terminal or next_sequence differs from the intended sequence. Validate the
event kind, keys, value types, lengths, proof encoding, and artifact_refs
against the public protocol and schemas. Save every complete raw response
to a fresh temporary file, flush it, and atomically rename it before parsing.
Atomically maintain engineer_state.json with the phase, last confirmed
accepted sequence, next_sequence, saved response path, remaining rounds,
elapsed-time checkpoint, and SHA-256 digest of the saved challenge or answer.
Never automatically retry a POST. If delivery is uncertain, query status;
if the sequence has advanced, do not retransmit the accepted event. Recheck
the deadline before every POST. Never keep a solver running during submission.

5. Complete the published state machine exactly.
Derive the entire event schedule before the first POST. Do not assume a fixed
number of events: some tasks require only two, others many dependent rounds.
For each event, validate locally, query status, and submit exactly once.
Before extracting a challenge, save the full response and confirm its reply
kind and payload schema. If these differ from the contract, stop submitting
and diagnose using the saved response and read-only status. Persist every
challenge or verifier artifact needed later; terminal output and volatile
variables are insufficient. After the final event, save the reply, query
status once, and record the terminal status and reason.

6. Finish cleanly.
Stop proof search by the applicable final reserve and no later than 570
seconds, even if the method is incomplete. Check that all helpers have exited,
all created files are inside the workspace, and the original public files
and credential are unchanged. Return a concise status summary by 590 seconds.
Do not spend the emergency margin on another computation or speculative event.


==> prompts/publication/expert/gkr_c01.txt <==
This layered circuit is a balanced inner product: one multiplication layer followed
by a binary sum tree. Exploit that regular indexing to generate wiring-predicate
evaluations and layer MLE values without scanning generic gates in every round.
Check each reduction against a direct inner-product evaluation. No proof message or
challenge value is supplied.


==> prompts/publication/expert/gkr_c02.txt <==
This circuit batches second-order affine recurrences. Track the six rails of each
item symbolically through the repeated three-stage update, exploit the repeated
batch wiring when evaluating MLEs, and finish with the weighted reduction tree.
Validate every time-step state directly. No proof message is supplied.


==> prompts/publication/expert/gkr_c03.txt <==
This circuit computes a matrix triple-product trace. Index gates by
`(row,column,middle)`, use the tensor-product structure for wiring MLEs, and reuse
row/column partial evaluations through the sum tree and final contraction. Check the
semantic output by ordinary matrix multiplication. No proof message is supplied.


==> prompts/publication/expert/gkr_c04.txt <==
This circuit is Walsh--Hadamard XOR convolution followed by a digest inner product.
Use butterfly indices and bitwise-XOR structure to evaluate wiring predicates and
layer MLEs, then handle pointwise multiplication, inverse scaling, and the reduction
tree separately. No proof message is supplied.


==> prompts/publication/expert/gkr_c05.txt <==
This is bitonic Boolean-key payload routing with one very wide semantically inert
expansion layer. Track only active record/comparator gates for semantic checks, but
evaluate the dense layer's public GKR wiring formula exactly at verifier points; do
not materialize a fresh full table per round. No proof message is supplied.


==> prompts/publication/expert/gkr_c06.txt <==
This is several periodic Rule-110 updates with a very wide dense expansion layer.
Exploit cyclic translation symmetry for active state layers and evaluate the
expansion wiring arithmetically from its index formulas instead of repeatedly
enumerating it. Check each Rule-110 state transition. No proof message is supplied.


==> prompts/publication/expert/gkr_c07.txt <==
This is Boolean transitive closure by repeated relation squaring with a dense first
expansion layer. Use `(row,middle,column)` tensor indices for active products and
evaluate the expansion wiring from its public index formulas; avoid per-round dense
reconstruction. Check each closure squaring directly. No proof message is supplied.


==> prompts/publication/expert/gni_c01.txt <==
Exploit the prism--Moebius construction rather than attempting a general isomorphism
search. Test bipartiteness and connected-component parity with two independent
implementations, then turn the stable invariant into the hidden-source lane
classifier. This sketch gives no lane answers.


==> prompts/publication/expert/gni_c02.txt <==
Exploit the amplified Shrikhande--rook structure. Recover the repeated 16-vertex
fibers from common neighbor profiles, then compare a clique statistic such as the
number of K4 subgraphs inside each fiber. Validate the statistic on both public
sources before the live challenge. This sketch gives no lane answers.


==> prompts/publication/expert/gni_c03.txt <==
Treat the sources as incidence/line geometries derived from two public abelian group
tables. Recover the underlying lines and compare a global group invariant such as
the distribution of element orders; do not attempt a full vertex mapping. Validate
the classifier on both sources before sequence zero. This sketch gives no lane
answers.


==> prompts/publication/expert/gni_c04.txt <==
Decode the enlarged uncolored CFI construction directly: identify the repeated local
gadgets, reconstruct their root-graph incidence, and classify the source using the
global twist-parity invariant. Check that the decoder is invariant under the public
relabeling. This sketch gives no lane answers.


==> prompts/publication/expert/gni_c05.txt <==
Undo the Fisher triangle transformation first, reconstruct the underlying CFI root
graph and local gadget orientations, and classify by the resulting global twist
parity. Validate the inverse transformation on both public sources before the live
challenge. This sketch gives no lane answers.


==> prompts/publication/expert/gni_c06.txt <==
Treat the public sources as line graphs of uncolored CFI graphs. Recover each
cubic CFI root from the maximal three-cliques representing root-vertex stars,
identify the local gadgets and their port-pair frames, and classify a challenged
lane using the resulting frame-invariant global parity. Validate the classifier
on both public sources before beginning the live challenge. This sketch gives
no lane answers.


==> prompts/publication/expert/gni_c07.txt <==
Invert the line-graph transformation twice, reconstruct the underlying uncolored CFI
gadgets and root graph, and classify by the global twist-parity invariant. Validate
each inversion on both public sources before sequence zero. This sketch gives no
lane answers.


==> prompts/publication/expert/hamilton_c01.txt <==
Recognize the wheel construction: identify the unique hub and recover the rim cycle
from the degree pattern. Build a Hamiltonian cycle by replacing one rim edge with a
two-edge detour through the hub, then validate it. No concrete cycle is supplied.


==> prompts/publication/expert/hamilton_c02.txt <==
Recognize the balanced complete bipartite construction by two-coloring and checking
all cross edges. Pair the two equal color classes and alternate sides to form a
Hamiltonian cycle. No concrete cycle is supplied.


==> prompts/publication/expert/hamilton_c03.txt <==
This graph is the forced undirected three-vertex lift of a directed planted-3CNF
Hamiltonicity reduction. Contract each forced in/mid/out triple, decode variable
tracks and clause detours, recover a satisfying assignment, construct the directed
tour, then expand it. No assignment or cycle is supplied.


==> prompts/publication/expert/hamilton_c04.txt <==
This graph is a forced three-vertex lift whose directed core encodes a full-rank
affine parity system. Contract triples, recover the GF(2) equations, solve them by
Gaussian elimination, construct the directed traversal, and expand it. No assignment
or cycle is supplied.


==> prompts/publication/expert/hamilton_c05.txt <==
This forced three-vertex lift encodes a weakly biased planted 3CNF instance.
Contract the triples, decode literal/clause gadgets, use literal-frequency bias only
to initialize an assignment, repair it against every clause, then build and expand
the directed tour. No assignment or cycle is supplied.


==> prompts/publication/expert/hamilton_c06.txt <==
This forced three-vertex lift encodes an anchored 2CNF implication ring. Contract
triples, recover the implication cycle and unit anchor, propagate the forced
assignment, then construct and expand the directed tour. No assignment or cycle is
supplied.


==> prompts/publication/expert/hamilton_c07.txt <==
This forced three-vertex lift encodes a cloaked full-rank five-XOR system through
auxiliary gates. Contract triples, identify and eliminate auxiliary XOR variables,
solve the remaining GF(2) system, then construct and expand the directed tour. No
assignment or cycle is supplied.


==> prompts/publication/expert/image_c01.txt <==
This case hides a systematic affine subcube: a subset of input bits survives, the
remaining logical outputs are constants, and an affine output mask/permutation
obscures that form. Recover the affine map by evaluating zero and basis inputs,
solve each challenged affine bucket on the recovered image subspace, and lift
outputs by linear algebra. No witness or lane answer is supplied.


==> prompts/publication/expert/image_c02.txt <==
This case has a dense affine image of known small rank. Evaluate zero and all input
basis vectors to recover an affine generator matrix, row-reduce it once, then
intersect each challenged affine bucket with that image subspace and lift a solution
to an input. No witness or lane answer is supplied.


==> prompts/publication/expert/image_c03.txt <==
The hidden map truncates an input to its first few set bits in a secret order, so
its logical image is a low-radius Hamming ball followed by an affine output
disguise. Recover the hidden logical output coordinates from singletons and small
subsets, enumerate the Hamming ball, retain one preimage per output, and filter that
table against each challenged affine bucket. No witness or lane answer is supplied.


==> prompts/publication/expert/image_c04.txt <==
The logical image is a product of independent two-bit blocks with coordinates
`(a,b,a*b)`, followed by an affine output disguise. Recover the block structure from
first- and second-order evaluations, enumerate the small Cartesian product with
preimages, and filter outputs by Arthur's affine bucket. No witness or lane answer
is supplied.


==> prompts/publication/expert/image_c05.txt <==
The logical outputs are entries of a binary rank-one matrix `u*v^T`, followed by an
affine disguise. Recover the output-coordinate layout from low-weight probes,
enumerate left/right vectors while deduplicating the all-zero matrix, and test the
disguised outputs against each affine bucket. No witness or lane answer is supplied.


==> prompts/publication/expert/image_c06.txt <==
The logical outputs are independent sets of a small rectangular grid produced by a
greedy projection in a hidden scan order, followed by an affine disguise. Recover
the grid incompatibility relation from probes, enumerate all independent sets with
one lifting input each, and filter their public outputs by the challenged affine
bucket. No witness or lane answer is supplied.


==> prompts/publication/expert/sumcheck_c01.txt <==
The factor graph is a hidden four-regular union of two cycles and every binary
factor is rank one. Factor each 2-by-2 table into unary vectors, absorb all
contributions by variable, and use that separable form in exact elimination and the
live sum-check. No proof message is supplied.


==> prompts/publication/expert/sumcheck_c02.txt <==
This is a signed-equivalence model on a hidden four-regular expander with unary
weights. Recover a consistent vertex switching from the signs, absorb it into the
unary tables, and eliminate the resulting equality-coupled model exactly. Preserve
off-cube equality-selector weights. No proof message is supplied.


==> prompts/publication/expert/sumcheck_c03.txt <==
This is a two-spin model on a 16-by-25 cylindrical strip. Recover the strip ordering
from the factor scopes and use a column transfer matrix with frontier width 16;
reuse the same elimination messages when evaluating off-cube sum-check challenges.
No proof message is supplied.


==> prompts/publication/expert/sumcheck_c04.txt <==
This is a two-spin model on a 12-by-33 cylindrical strip. Recover columns from the
scope graph and eliminate column-by-column with a width-12 transfer matrix,
preserving exact field values at live challenges. No proof message is supplied.


==> prompts/publication/expert/sumcheck_c05.txt <==
Variables represent edges of a 6-by-30 cylindrical graph and vertex factors enforce
matching degree at most one. Use a monomer--dimer transfer DP over the six-vertex
frontier, including unary edge weights, and convert its exact messages into
sum-check evaluations. No proof message is supplied.


==> prompts/publication/expert/sumcheck_c06.txt <==
Variables are directed edges of a 6-by-24 torus and each site enforces the
six-vertex ice rule. Contract the tensor network column-by-column with a frontier
state describing horizontal boundary arrows, and preserve exact field messages under
challenges. No proof message is supplied.


==> prompts/publication/expert/sumcheck_c07.txt <==
This is a tail-biting memory-10 convolutional-code enumerator. Use a transfer matrix
over the ten-bit encoder memory, close the initial/final state by a trace, and
incorporate the output and adjacent-bit weights before serving exact sum-check
evaluations. No proof message is supplied.


==> prompts/publication/expert/tqbf_c01.txt <==
The public circuit encodes a width-four alternating response game. Recover the
four-state transition automaton and carry only its state-value vector through each
forall/exists pair, while evaluating ITE multilinear extensions exactly at field
challenges. No strategy moves or proof message are supplied.


==> prompts/publication/expert/tqbf_c02.txt <==
The circuit is a bounded-memory recurrence response game. Recover the memory-state
transition rule and use a DP over the `2^memory` states plus the pending/sink states
rather than expanding a general decision diagram. Preserve the current field anchor.
No proof message is supplied.


==> prompts/publication/expert/tqbf_c03.txt <==
This is a low-rank dense affine-syndrome game. Recover the GF(2) column maps of the
universal and existential blocks, use their common syndrome space to factor the
Boolean relation, and evaluate its multilinear extension by a rank-sized
spectral/character sum. No proof message is supplied.


==> prompts/publication/expert/tqbf_c04.txt <==
This is a blocked reversible relation with an 11+10 variable boundary and one
quadratic tap family. Detect the two triangular reversible blocks, factor the
relation at that boundary, and compute the two local multilinear tables instead of a
width-21 OBDD. No proof message is supplied.


==> prompts/publication/expert/tqbf_c05.txt <==
This is a blocked reversible relation with a 12+9 boundary and two quadratic tap
families. Recover both triangular blocks and contract their local multilinear tables
across the boundary. No proof message is supplied.


==> prompts/publication/expert/tqbf_c06.txt <==
This is the 12+9, two-quadratic-tap blocked reversible relation with field-exact
identity cloaks. Normalize the identity cloaks first, then recover the two
triangular blocks and contract their local multilinear tables. No proof message is
supplied.


==> prompts/publication/no_tools_direct.txt <==
You are the evaluated model in a strict no-tools ablation.
Use only information supplied as text in this conversation. Do not call,
request, or use any tool, shell, file operation, web search, code execution,
subagent, app, or external resource. There is no repair pass and no retry.

Solve the complete public task below. Your one final response must be exactly
one JSON object containing {{ANSWER_FIELDS}} as required by the task.
Do not wrap it in Markdown and do not include commentary. The trusted host
will parse it without altering it and submit it as sequence 0, kind
{{EVENT_KIND}}, with empty artifact_refs.

TASK SPECIFICATION
{{TASK_SPECIFICATION}}

PUBLIC PROTOCOL
{{PUBLIC_PROTOCOL}}

PUBLIC INSTANCE ENCODING
{{ENCODING_NOTE}}

PUBLIC INSTANCE
{{PUBLIC_INSTANCE}}


==> prompts/publication/no_tools_multipart.txt <==
[First input message: prepend the strict no-tools policy above.]
[Later input messages: prepend the following sentence.]
Continue the same strict no-tools evaluation.

This is public input part {{PART_INDEX}} of {{PART_COUNT}}. Retain it exactly
together with all earlier parts. The task is not complete yet, so do not
solve or submit an answer now. Reply exactly
`ACK {{PART_INDEX}}/{{PART_COUNT}}` and nothing else.

{{PUBLIC_INPUT_PART}}

[Final message, after all input parts have been supplied.]
All {{PART_COUNT}} public input parts have now been provided.
Continue the strict no-tools policy. Solve the task using the complete
retained input. Your one final response must be exactly one JSON object
containing {{ANSWER_FIELDS}} as required by the task. Do not wrap it in
Markdown and do not include commentary. The trusted host will parse it
without altering it and submit it as sequence 0, kind {{EVENT_KIND}}, with
empty artifact_refs.


==> prompts/publication/role_controls.txt <==
## Failure-analysis controls (mandatory)

Work only inside the generated Agent workspace. Do not create or contact another Agent. Use no
background solver or daemon and run at most one foreground solver/helper process at a time, with at
most four CPU threads and 4 GiB RAM. Stop every helper before ending. A violation is a diagnostic
failure even if Arthur accepts.


==> prompts/publication/student/gkr.txt <==
Implement the standard GKR prover directly from the public layered circuit. Evaluate
every layer bottom-up; represent layer values by multilinear-extension tables; and
in each round derive the sum-check polynomial from the add/multiply wiring
predicates and the two child evaluations. Preserve the current claim exactly through
the verifier's line reduction and test the identities on a tiny public circuit
first. This gives no case-specific circuit shortcut or proof message.


==> prompts/publication/student/gni.txt <==
Build a relabeling-invariant classifier for the two public source graphs before
sequence zero. Compare connectedness, bipartiteness, component profiles, local
clique/common-neighbor statistics, and a possible quotient obtained from repeated
fibers or clique incidence. If a graph transformation is visible, try to invert it
before comparing the quotient structures. Validate the classifier on both sources.
This gives no case construction or lane answer.


==> prompts/publication/student/hamilton.txt <==
Search first for a reversible structural decomposition of the public graph rather
than running a generic Hamiltonian-cycle solver. Test whether it is an explicit
classical graph family; otherwise look for forced constant-size vertex gadgets,
contract them to recover a directed constraint graph, solve the resulting Boolean
constraints, and expand the directed tour back to the public graph. Validate degree
two and every cycle edge locally. This gives no case construction or cycle.


==> prompts/publication/student/image.txt <==
Treat the public Boolean circuit as a structured map whose image must be sampled
through many distinct affine-hash buckets. Before sequence zero, recover a compact
description of the image and a way to lift an output back to an input. After Arthur
reveals a bucket, solve the affine constraints on candidate outputs, lift each one,
and validate the circuit output locally. This is task-family guidance only: it does
not identify the case construction or give a witness, bucket, or lane answer.


==> prompts/publication/student/sumcheck.txt <==
Use exact variable elimination over multilinear tables. After a Boolean variable is
fixed at a field challenge `r`, its equality-selector weights are `(1-r, r)`; do not
replace the zero weight by `-r`, and do not remultilinearize a message that is
already being evaluated off the Boolean cube. Check the first-round anchor locally
before starting the live protocol.


==> prompts/publication/student/tqbf.txt <==
Represent the public Boolean computation with an exact ordered ITE/decision diagram
and evaluate its multilinear extension recursively. Each quantifier reduction must
preserve the previous anchor; avoid treating a partially multilinearized Boolean
table as if it remained Boolean after a field challenge. Unit-test the reduction
identities on a small public subinstance before sequence zero.


==> prompts/publication/transfer_evaluation_release.txt <==
Study is complete and ungraded. The unseen task is now released; Arthur's
independent 600-second wall-clock evaluation has started.

Evaluation workspace: `{{EVALUATION_WORKSPACE}}`

Read AGENT_PROMPT.md in full and solve the public task. The complete lessons
remain available; adapt them to the task contract. Only timely official
acceptance counts. Local preparation or a late proof is not acceptance.

This diagnostic uses no third-party specialized software: none is preinstalled
by the host, and you must not download, install, copy, or reuse such software.
Standard operating-system clients, language runtimes/compilers, their standard
libraries, and the provided evaluation client are usable without inspecting
their installation directories. You may write your own construction/checking
code. Read-only public documentation search is permitted, but not third-party
implementation copying, benchmark solutions, remote solving, or other agents.
Do not bypass an access denial or attempt a denied acquisition by another route.

Every shell command must explicitly use this evaluation workspace as cwd.
Every file-edit/patch header must be an absolute path under it. All other local
reads, writes, outputs and temporary files stay here; process-local temp settings
may point here. Do not inspect the repository, parent/sibling attempts, private
host files, unpublished downstream records, processes, or environment values.
Do not install globally, reuse shared domain-tool/package caches, or delegate.

Construction, optional research, checking, packaging, upload, and verification
all count within the same 600 seconds. Follow the standard one-shot protocol to
its terminal response. Study use and route choice are not graded; only official
correctness and observed evaluation boundary violations affect scoring.

Start now.


==> prompts/publication/transfer_study.txt <==
You are a fresh `{{MODEL_NAME}}` learner. Your later task is an unseen real
verifier-backed problem. First study the portable experience extracted from
synthetic Tier-1/Tier-2 records; no downstream problem is visible yet.

Study workspace: `{{STUDY_WORKSPACE}}`

Read `{{LESSON_ENTRY}}`; provenance under `{{LESSON_DIR}}` is optional. Use this
interval as you find helpful. Study is ungraded: no quiz, coverage requirement,
receipt, or required summary. You may finish reading early and wait.
After at least 300 host-timed seconds, the host releases the problem regardless
of study behavior. The full lesson package remains available during evaluation.

Use this workspace explicitly as every shell command's working directory, and
absolute in-workspace paths in every file-edit tool/patch header. Tool defaults
point elsewhere. Do not inspect the repository, other attempts, downstream
files, internet, processes, environment values, or other agents.

Study now. End with `READY_FOR_EVALUATION` when ready to wait.


==> prompts/publication/transfer_task_prelude.txt <==
# Context-transfer condition

The ungraded study phase is over. The source-derived lessons remain at
`{{LESSON_ENTRY}}` throughout Arthur's independently timed 600-second test.
Adapt them to the public contract below; they are guidance, not extra grading.

The Phase-B boundary applies: no third-party specialized software, downloads,
installations, copied implementations, shared domain-tool caches, or remote
solving. Standard runtimes/compilers and the provided client remain usable;
you may write your own code and consult public documentation read-only.
All file access and outputs stay under `{{EVALUATION_WORKSPACE}}`. Every shell command
needs that explicit cwd; every file-edit/patch header needs an absolute path
inside it. Do not access other attempts, repository or private files, processes,
environment values, or other agents. Keep temporary outputs here too.

After Arthur becomes terminal, if time permits, write
`EVALUATION_ACCESS_RECEIPT.json` following its provided schema. Omission alone
does not change a correct verifier result.

---


==> prompts/publication/transfer_teacher.txt <==
You are the {{MODEL_NAME}} teacher. Extract portable lessons from successful
and failed synthetic Tier-1/Tier-2 records for an unseen real verifier-backed
task. Improve the chance of delivering accepted evidence within a short budget;
do not optimize a particular downstream score, problem, or model ranking.

Read only manifest.csv, index.md, tier1/, and tier2/ under:
`{{SOURCE_ROOT}}`.
Write only under `{{OUTPUT_ROOT}}`. Use explicit allowed shell working
directories and absolute file-edit paths. Do not read the source README, prior
lessons, downstream tasks or results, other corpora, the internet, processes,
environment values, or paths referenced outside the source root. No child agents.
Inspect observable records only; do not reconstruct missing or hidden reasoning.

Map the full manifest and read at least one success and failure from every
family where both exist. Inspect representative retained code/protocol artifacts
where available. Keep a coverage table; distinguish archived evidence from
summary-only descriptions and recommended extrapolation.

Create lessons.md, a single inference entry of 450-650 English words. Make it
an operational aid, not a list of mandatory chores. Prefer a few conditional
decisions and one small source-native example over repeated general advice.
Let the later solver choose its route. Do not require it to rebuild a whole
solver, perform redundant validation, or search/install tools regardless of need.

Look for source-backed lessons on these tradeoffs:
- when a small invariant, boundary state, correspondence, or reusable subproblem
  makes a constructive witness cheaper than global search;
- when an already permitted capability is useful, and when setup cost makes a
  direct construction more viable; tool acquisition must remain conditional on
  the later task's actual permissions;
- what small independent checks establish confidence in a proposed construction
  or checker without displacing the deliverable;
- how to preserve a complete candidate, the full response/state needed to
  continue work, and enough time for required packaging and terminal acceptance.

Each recommendation should say what observation triggers it, what useful result
to seek next, and when to stop that route. A proportional budget recommendation
may be proposed but must be labeled a heuristic, not an observed universal law.
Do not weaken required validation, submit known-invalid objects, or equate an
unverified program output with success. Optional checks should serve acceptance,
not become a new scoring rule. The current task's contract always takes priority.

Keep task/tool names, commands, URLs, and instance answers out of the inference
entry. A source-native example may describe a mathematical structure generically.
In evidence.md, give exact source record IDs/files for each rule and example,
including which steps are recommendations rather than recorded actions. Put
family coverage and missing evidence in coverage.csv, not in the timed entry.

Review in three passes: source fidelity, portable actionability, and brevity/
internal consistency. Record concise findings in evidence.md. Report files,
entry word count, coverage, and limitations. Do not claim transfer is established.

